DiffLoRA: Generating Personalized Low-Rank Adaptation Weights with Diffusion

Personalized text-to-image generation has gained significant attention for its capability to generate high-fidelity portraits of specific identities conditioned on user-defined prompts. Existing methods typically involve test-time fine-tuning or incorporating an additional pre-trained branch. However, these approaches struggle to simultaneously address efficiency, identity fidelity, and the preservation of the model's original generative capabilities. In this paper, we propose DiffLoRA, an efficient method that leverages the diffusion model as a hypernetwork to predict personalized Low-Rank Adaptation (LoRA) weights based on the reference images. By incorporating these LoRA weights into the off-the-shelf text-to-image model, DiffLoRA enables zero-shot personalization during inference, eliminating the need for post-processing optimization. Moreover, we introduce a novel identity-oriented LoRA weights construction pipeline to facilitate the training process of DiffLoRA. The dataset generated through this pipeline enables DiffLoRA to produce consistently high-quality LoRA weights. Notably, the distinctive properties of the diffusion model enhance the generation of superior weights by employing probabilistic modeling to capture intricate structural patterns and thoroughly explore the weight space. Comprehensive experimental results demonstrate that DiffLoRA outperforms existing personalization approaches across multiple benchmarks, achieving both time efficiency and maintaining identity fidelity throughout the personalization process.

==> command.txt <==
mklink /D "C:\Users\wu\Desktop\CVPR2025" "C:\Users\wu\OneDrive\CVPR2025"

==> problems.txt <==
文章问题：
1.在前面related work以及introduction部分，补充与hyperdreambooth的比较 				 √
2.experiment部分补充对风格的实验，以及human evaluation   							√
3.增加实验identity人物个数，修改实验结果											 √
4.增加为什么diffusion预测出的分数反而变高了的理论分析（同时强调generation ability） 			√
5.增加对于最新工作的引用   													√
6.expriment部分尽量大于三页，写的细一点											√
7.考虑在experiment部分多加图，多加一行其他方法，增加不是名人的identity，（强森得去掉，也不能从ffhq来找）？SFHQ √
8.experiment写出细节，强调用一张生图										√
9.ablation study分数和experiment不一致										√
10.强调是与开源方法进行的比较，而不是闭源方法									√
11.提升写作语言深度，让读起来不那么简单		
12.修改精进图注内容														√
13.有必要引用condition lora generation么										√
14.在dataset pipeline部分提出具体实现可以参照supplement material代码				√
inference cost 换为 computational efficiency									×
pipeline部分说做了HPO										×
“merge”少用												√
检查拼写错误，用grammar
caption重写，图中noised变成noisy								√							
weight全改为weights（包括图）									√
Supplementary Materials										√
中文‘													√



WP LOSS  											  	√
少写的空格													√
检查缩进								
错误语法，用语，caption检查

实验：
增加flux base的风格实验
增加identity的实验
重新考虑ablation study写法，后面几个生成图片太像了

